Switching Event-Triggered Control of Nonlinear Parabolic PDE Systems via Galerkin/Neural-Network-Based Modeling Approach

This paper focuses on switching event-triggered output feedback control for a class of parabolic partial differential equation (PDE) systems subject to unknown nonlinearities and external bounded disturbance. Initially, the PDE systems is properly separated into a finite-dimensional ordinary differential equation (ODE) slow system and an infinite-dimensional ODE fast system based on Galerkin technique, especially the slow system can characterize the dominated dynamics. Then, a three-layer neural network is employed to approximate the unknown nonlinearities, and Levenberg-Marquardt algorithm is adopted to get a relative accurate slow system. Subsequentaly, a switching event-triggered control scheme is developed, and a waiting time subject to the triggered condition is implemented to avoid the Zeno behavior and convert the slow system into a switching system. In the following, the stability and $\textbf{\textit{H}}_\infty$ performance issues of the closed-loop system are discussed, and the controllers are displayed in terms of bilinear matrix inequalities (BMIs). Novel algorithms are proposed to convert the BMIs into linear matrix inequalities (LMIs). Additionally, a sub-optimal switching event-triggered controller is obtained using an iterative optimization approach based on LMIs. Finally, simulation on the catalytic rod reaction model and traffic flow model demonstrate the effectiveness of switching event-triggered control strategy.

==> REFERENCE.txt <==
@article{xu2019stability,
  title={Stability evaluation of high-order splitting method for incompressible flow based on discontinuous velocity and continuous pressure},
  author={Xu, Liyang and Xu, Xinhai and Ren, Xiaoguang and Guo, Yunrui and Feng, Yongquan and Yang, Xuejun},
  journal={Advances in Mechanical Engineering},
  volume={11},
  number={10},
  pages={1687814019855586},
  year={2019},
  publisher={SAGE Publications Sage UK: London, England}
}
@article{garijo2014bernstein,
  title={{Bernstein--Galerkin approach in elastostatics}},
  author={Garijo, D and Valencia, {\'O}F and G{\'o}mez-Escalonilla, FJ and D{\'\i}ez, J L{\'o}pez},
  journal={Proceedings of the Institution of Mechanical Engineers, Part C: Journal of Mechanical Engineering Science},
  volume={228},
  number={3},

  pages={391--404},
  year={2014},
  publisher={SAGE Publications Sage UK: London, England}
}
@inproceedings{kristiansen2000time,
  title={Time and spatial discretization methods that preserve passivity properties for systems described by partial differential equations},
  author={Kristiansen, Dag and Egeland, Olav},
  booktitle={Proceedings of the 2000 American Control Conference. ACC (IEEE Cat. No. 00CH36334)},
  volume={2},
  pages={1255--1259},
  year={2000},
  organization={IEEE}
}

@article{wu2016finite,
  title={Finite dimensional disturbance observer based control for nonlinear parabolic PDE systems via output feedback},
  author={Wu, Huai-Ning and Wang, Hong-Du and Guo, Lei},
  journal={Journal of Process Control},
  volume={48},
  pages={25--40},
  year={2016},
  publisher={Elsevier}
}
@article{yao2022fault,
  title={{Fault detection and isolation of load mutation caused by electrical interference of single-shaft combined cycle power plant}},
  author={Yao, Kun and Wang, Ying and Li, Zongjie and Li, Jiajia and Wan, Jie and Cao, Yong},
  journal={Applied Sciences},
  volume={12},
  number={22},
  pages={11472},
  year={2022},
  publisher={MDPI}
}
@book{pazy2012semigroups,
  title={Semigroups of linear operators and applications to partial differential equations},
  author={Pazy, Amnon},
  year={1983},
  publisher={New York: Springer-Verlag}
}
@article{haberman2004applied,
  title={Applied partial differential equations with Fourier series and boundary value problems},
  author={Haberman, Richard},
  journal={(No Title)},
  year={2004}
}
@book{khalil2002control,
  title={Control of nonlinear systems},
  author={Khalil, Hassan K},
  year={2002},
  publisher={Prentice Hall, New York, NY}
}

@book{1981control,
  title={Advanced process control.},
  author={W. H. Ray},
  year={1981},
  publisher={New York: McGraw-Hill}
}

@inproceedings{2015Asymptotic,
  title={Asymptotic attenuation and rejection for systems with general periodic disturbances via nonlinear disturbance observer and H$_{\infty}$ control},
  author={ Sun, H.  and  Hou, L.  and  Zong, G. },
  booktitle={2015 34th Chinese Control Conference (CCC)},
  year={2015},
}

@article{2016Disturbance,
  title={{Disturbance rejection fuzzy control for nonlinear parabolic PDE systems via multiple observers}},
  author={ Wu, H. N.  and  Wang, Hong Du  and  Guo, Lei },
  journal={IEEE Transactions on Fuzzy Systems},
  pages={1-1},
  year={2016},
}

@inproceedings{2017Nonlinear,
  title={{Nonlinear disturbance observer based control for nonlinear dissipative PDE systems}},
  author={ Wu, Huai Ning  and  Wang, Hong Du  and  Jin, Yuyi  and  Zhang, Ling },
  booktitle={2017 Chinese Automation Congress (CAC)},
  year={2017},
}

@article{2017On,
  title={{On state estimation and reachability of linear PDE-BVP cascades with thermomechanical application}},
  author={ Schmidt, Kevin  and  Wittmuess, Philipp  and  Sawodny, Oliver },
  journal={IEEE},
  year={2017},
}

@inproceedings{2004Predictive,
  title={{Predictive control of parabolic PDEs with state and control constraints}},
  author={ Dubljevic, S.  and  El-Farra, N. H.  and  Mhaskar, P.  and  Christofides, P. D. },
  booktitle={American Control Conference},
  pages={254-260 vol.1},
  year={2004},
}

@inproceedings{besanccon1999nonlinear,
  title={A nonlinear observer with disturbance attenuation and its application to fault detection},
  author={Besan{\c{c}}on, Gildas},
  booktitle={1999 European Control Conference (ECC)},
  pages={4403--4408},
  year={1999},
  organization={IEEE}
}

@article{wang2019sampled,
  title={Sampled-data fuzzy control for a class of nonlinear parabolic distributed parameter systems under spatially point measurements},
  author={Wang, Zi-Peng and Li, Han-Xiong and Wu, Huai-Ning},
  journal={Fuzzy sets and systems},
  volume={374},
  pages={60--81},
  year={2019},
  publisher={Elsevier}
}

@article{wang2019sampled,
  title={{Sampled-data fuzzy control with guaranteed cost for nonlinear parabolic PDE systems via static output feedback}},
  author={Wang, Zi-Peng and Wu, Huai-Ning},
  journal={IEEE Transactions on Fuzzy Systems},
  volume={28},
  number={10},
  pages={2452--2465},
  year={2019},
  publisher={IEEE}
}

@inproceedings{lubing2021dob,
  title={{DOB tracking control algorithm for unmanned aerial vehicles with TS disturbance modeling}},
  author={Lubing, Xu and Yangfei, Ye and Yang, Yi and Weixing, Zheng},
  booktitle={2021 40th Chinese Control Conference (CCC)},
  pages={503--508},
  year={2021},
  organization={IEEE}
}

@article{1978Fuzzy,
  title={Fuzzy sets as a basis for a theory of possibility},
  author={ Zadeh, L. A },
  journal={Fuzzy Sets and Systems},
  volume={1},
  number={1},
  pages={3-28},
  year={1978},
}

@article{1991Successive,
  title={Successive identification of a fuzzy model and its applications to prediction of a complex system},
  author={ Sugeno, Michio  and  Tanaka, Kazuo },
  journal={Fuzzy Sets and Systems},
  volume={42},
  number={3},
  pages={315-334},
  year={1991},
}

@article{2008A,
  title={{A Galerkin/neural-network-based design of guaranteed cost control for nonlinear distributed parameter systems}},
  author={ Wu, H. N  and  Li, H. X },
  journal={IEEE Trans Neural Netw},
  volume={19},
  number={5},
  pages={795-807},
  year={2008},
}

@article{2012Fault,
  title={{Fault detection and isolation of dissipative parabolic PDEs: Finite-dimensional geometric approach}},
  author={ Baniamerian, A.  and  Khorasani, K. },
  journal={IEEE},
  year={2012},
}

@inproceedings{2021Fault,
  title={{Fault detection of a class of nonlinear uncertain parabolic PDE systems}},
  author={ Zhang, Jingting  and  Yuan, Chengzhi  and  Zeng, Wei  and  Stegagno, Paolo  and  Wang, Cong },
  booktitle={Annual American Control Conference},
  year={2021},
}

@article{2009Model,
  title={{Model predictive control of parabolic PDE systems with dirichlet boundary conditions via Galerkin model reduction}},
  author={ Ou, Yongsheng  and  Schuster, Eugenio },
  journal={IEEE},
  year={2009},
}

@article{2021Control,
  title={{Control design for parabolic PDE systems via T-S fuzzy model}},
  author={ Li, Teng Fei  and  Chang, Xiao Heng  and  Park, Ju H. },
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems},
  volume={PP},
  number={99},
  pages={1-9},
  year={2021},
}

@article{2018Estimator,
  title={{Estimator-based H$_{\infty}$ sampled-data fuzzy control for nonlinear parabolic PDE systems}},
  author={ Wang, Zi Peng  and  Wu, Huai Ning  and  Li, Han Xiong },
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems},
  volume={PP},
  number={99},
  pages={1-10},
  year={2018},
}

@inproceedings{2014Finite,
  title={{Finite time stabilization with a PDE state constraint for a class of nonlinear ODE-PDE systems}},
  author={ Feng, Shuang  and  Wu, Huai Ning  and  Zhu, Huan Yu },
  pages={861-866},
  year={2014},
}

@article{2017Fuzzy,
  title={{Fuzzy control with guaranteed cost for nonlinear coupled parabolic PDE-ODE systems via PDE static output feedback and ODE state feedback}},
  author={ Zhu, Huan Yu  and  Wu, Huai Ning  and  Wang, Jun Wei },
  journal={IEEE Transactions on Fuzzy Systems},
  pages={1-1},
  year={2017},
}

@article{zhao2018fuzzy,
  title={{Fuzzy observer based control for nonlinear coupled hyperbolic PDE-ODE systems}},
  author={Zhao, Yan and Gao, Huijun and Qiu, Jianbin},
  journal={IEEE Transactions on Fuzzy Systems},
  volume={27},
  number={7},
  pages={1332--1346},
  year={2018},
  publisher={IEEE}
}

@article{Huan2017,
  title={{$H_infty $ disturbance attenuation for nonlinear coupled parabolic PDE–ODE systems via fuzzy-model-based control approach}},
  author={Huan-Yu and Zhu and Huai-Ning and Wu and Jun-Wei and Wang},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems},
  year={2017},
}

@article{2017Sampled,
  title={{Sampled-data fuzzy control for nonlinear coupled parabolic PDE-ODE systems}},
  author={ Wang, Zi Peng  and  Wu, Huai Ning  and  Li, Han Xiong },
  journal={IEEE Transactions on Cybernetics},
  volume={47},
  number={9},
  pages={2603-2615},
  year={2017},
}

@article{2020Sampled,
  title={{Sampled-data fuzzy control with guaranteed cost for nonlinear parabolic PDE systems via static output feedback}},
  author={ Wang, Zi Peng  and  Wu, Huai Ning },
  journal={IEEE Transactions on Fuzzy Systems: A Publication of the IEEE Neural Networks Council},
  number={10},
  pages={28},
  year={2020},
}

@ARTICLE{4469891,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{H$_{\infty}$ fuzzy observer-based control for a class of nonlinear distributed parameter systems with control constraints}}, 
  year={2008},
  volume={16},
  number={2},
  pages={502-516},
}

@inproceedings{wang2012guaranteed,
  title={{Guaranteed cost distributed fuzzy control design for a class of nonlinear first-order hyperbolic PDE systems}},
  author={Wang, Jun-Wei and Wu, Huai-Ning},
  booktitle={2012 American Control Conference (ACC)},
  pages={4375--4380},
  year={2012},
  organization={IEEE}

@ARTICLE{6545343,
  author={Zhou, Jing and Wen, Changyun and Yang, Guanghong},
  journal={IEEE Transactions on Automatic Control}, 
  title={{Adaptive backstepping stabilization of nonlinear uncertain systems with quantized input signal}}, 
  year={2014},
  volume={59},
  number={2},
  pages={460-464},
}

@ARTICLE{7053930,
  author={Liu, Zhi and Wang, Fang and Zhang, Yun and Philip Chen, C. L.},
  journal={IEEE Transactions on Cybernetics}, 
  title={{Fuzzy adaptive quantized control for a class of stochastic nonlinear uncertain systems}}, 
  year={2016},
  volume={46},
  number={2},
  pages={524-534},
}

@ARTICLE{7902143,
  author={Wang, Zi-Peng and Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Cybernetics}, 
  title={{Sampled-data fuzzy control for nonlinear coupled parabolic PDE-ODE systems}}, 
  year={2017},
  volume={47},
  number={9},
  pages={2603-2615},
}

@ARTICLE{8337125,
  author={Wang, Zi-Peng and Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems}, 
  title={{Estimator-based  $H_\infty$  sampled-data fuzzy control for nonlinear parabolic PDE systems}}, 
  year={2020},
  volume={50},
  number={7},
  pages={2491-2500},
}

@ARTICLE{8826333,
  author={Wang, Zi-Peng and Wu, Huai-Ning},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{Sampled-data fuzzy control with guaranteed cost for nonlinear parabolic PDE systems via static output feedback}}, 
  year={2020},
  volume={28},
  number={10},
  pages={2452-2465},
}

@INPROCEEDINGS{7052829,
  author={Shuang Feng and Wu, Huai-Ning and Huan-Yu Zhu},
  booktitle={Proceeding of the 11th World Congress on Intelligent Control and Automation}, 
  title={{Finite time stabilization with a PDE state constraint for a class of nonlinear ODE-PDE systems}}, 
  year={2014},
  volume={},
  number={},
  pages={861-866},
}

@INPROCEEDINGS{5160491,
  author={Ou, Yongsheng and Schuster, Eugenio},
  booktitle={2009 American Control Conference}, 
  title={{Model predictive control of parabolic PDE systems with dirichlet boundary conditions via Galerkin model reduction}}, 
  year={2009},
  volume={},
  number={},
  pages={1-7},
}


@INPROCEEDINGS{6315006,
  author={Baniamerian, A. and Khorasani, K.},
  booktitle={2012 American Control Conference (ACC)}, 
  title={{Fault detection and isolation of dissipative parabolic PDEs: Finite-dimensional geometric approach}}, 
  year={2012},
  volume={},
  number={},
  pages={5894-5899},
}

@ARTICLE{9269405,
  author={Zhang, Jingting and Yuan, Chengzhi and Zeng, Wei and Stegagno, Paolo and Wang, Cong},
  journal={IEEE Control Systems Letters}, 
  title={{Fault detection of a class of nonlinear uncertain parabolic PDE systems}}, 
  year={2021},
  volume={5},
  number={4},
  pages={1459-1464},
}

@article{YAN2018322,
title = {Sliding mode tracking control of autonomous underwater vehicles with the effect of quantization},
journal = {Ocean Engineering},
volume = {151},
pages = {322-328},
year = {2018},
issn = {0029-8018},
author = {Yan Yan and Shuanghe Yu},
}

@article{li2022disturbance,
  title={Disturbance observer-based fuzzy adaptive containment control of nonlinear multi-agent systems with input quantization},
  author={Li, Zan and Pan, Yingnan and Ma, Jingmin},
  journal={International Journal of Fuzzy Systems},
  volume={24},
  number={1},
  pages={574--586},
  year={2022},
  publisher={Springer}
}

@article{yan2013observer,
  title={{Observer-based $H_{\infty }$ control for discrete-time stochastic systems with quantisation and random communication delays}},
  author={Yan, Huaicheng and Su, Zhenzhen and Zhang, Hao and Yang, Fuwen},
  journal={IET Control Theory \& Applications},
  volume={7},
  number={3},
  pages={372--379},
  year={2013},
  publisher={Wiley Online Library}
}

@ARTICLE{1084637,
  author={Brayton, R. and Tong, C.},
  journal={IEEE Transactions on Circuits and Systems}, 
  title={{Stability of dynamical systems: A constructive approach}}, 
  year={1979},
  volume={26},
  number={4},
  pages={224-234},
}
  
  @INPROCEEDINGS{8263925,
  author={Schmidt, Kevin and Wittmuess, Philipp and Sawodny, Oliver},
  booktitle={2017 IEEE 56th Annual Conference on Decision and Control (CDC)}, 
  title={{On state estimation and reachability of linear PDE-BVP cascades with thermomechanical application}}, 
  year={2017},
  volume={},
  number={},
  pages={1888-1893},
}

@ARTICLE{1084749,
  author={Brayton, R. and Tong, C.},
  journal={IEEE Transactions on Circuits and Systems}, 
  title={Constructive stability and asymptotic stability of dynamical systems}, 
  year={1980},
  volume={27},
  number={11},
  pages={1121-1130},
 }

@ARTICLE{1283,
  author={Miller, R.K. and Mousa, M.S. and Michel, A.N.},
  journal={IEEE Transactions on Automatic Control}, 
  title={Quantization and overflow effects in digital implementations of linear dynamic controllers}, 
  year={1988},
  volume={33},
  number={7},
  pages={698-704},
}

@ARTICLE{9816012,
  author={Kang, Wen and Wang, Xiao-Nan and Guo, Bao-Zhu},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems}, 
  title={{Observer-based fuzzy quantized control for a stochastic third-order parabolic PDE system}}, 
  year={2023},
  volume={53},
  number={1},
  pages={485-494},
 }

@book{2002Nonlinear,
title={Nonlinear Systems},
author={Khalil, Hassan K.},
year={2002},
publisher={Upper Saddle River: Prentice-Hall}
}

@phdthesis { 1023077552.nh,
author = { 李克文 },
title = {几类不确定非线性系统的控制问题研究},
school = {曲阜师范大学},
year = {2023}
}
@ARTICLE{9408413,
  author={Li, Teng-Fei and Chang, Xiao-Heng and Park, Ju H.},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems}, 
  title={{Control design for parabolic PDE systems via T–S fuzzy model}}, 
  year={2022},
  volume={52},
  number={6},
  pages={3671-3679},
}

@ARTICLE{8039232,
  author={Zhu, Huan-Yu and Wu, Huai-Ning and Wang, Jun-Wei},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{Fuzzy control with guaranteed cost for nonlinear coupled parabolic PDE-ODE systems via PDE static output feedback and ODE state feedback}}, 
  year={2018},
  volume={26},
  number={4},
  pages={1844-1853},
}

@article{aleksandrov2023stability,
  title={{Stability analysis of Lur’e indirect control systems with time delay and multiple nonlinearities}},
  author={Aleksandrov, Alexander and Andriyanova, Natalya},
  journal={International Journal of Dynamics and Control},
  volume={11},
  number={6},
  pages={3074--3083},
  year={2023},
  publisher={Springer}
}

@article{SEURET20132860,
title = {{Wirtinger-based integral inequality: Application to time-delay systems}},
journal = {Automatica},
volume = {49},
number = {9},
pages = {2860-2866},
year = {2013},
issn = {0005-1098},
author = {A. Seuret and F. Gouaisbaut},
}

@article{jacobson1944schur,
  title={Schur’s theorems on commutative matrices},
  author={Jacobson, Nathan},
  journal={Bulletin of the American Mathematical Society},
  volume={50},
  number={6},
  pages={431--436},
  year={1944}
}

@ARTICLE{6644306,
  author={Zhou, Ping and Dai, Wei and Chai, Tian-You},
  journal={IEEE Transactions on Control Systems Technology}, 
  title={{Multivariable disturbance observer based advanced feedback control design and its application to a grinding circuit}}, 
  year={2014},
  volume={22},
  number={4},
  pages={1474-1485},
}

@INPROCEEDINGS{6895549,
  author={Yang, Jun and Zhao, Zhenhua and Li, Shihua and Zheng, Wei Xing},
  booktitle={Proceedings of the 33rd Chinese Control Conference}, 
  title={Nonlinear disturbance observer enhanced predictive control for airbreathing hypersonic vehicles}, 
  year={2014},
  volume={},
  number={},
  pages={3668-3673},
}

@ARTICLE{895559,
  author={Liang-Liang Xie and Lei Guo},
  journal={IEEE Transactions on Automatic Control}, 
  title={How much uncertainty can be dealt with by feedback?}, 
  year={2000},
  volume={45},
  number={12},
  pages={2203-2217},
}

@article{GAO2014850,
title = {On the centrality of disturbance rejection in automatic control},
journal = {ISA Transactions},
volume = {53},
number = {4},
pages = {850-857},
year = {2014},
note = {Disturbance Estimation and Mitigation},
issn = {0019-0578},
author = {Zhiqiang Gao},
keywords = {Disturbance, Disturbance rejection, Active disturbance rejection, Copernican revolution, Paradigm shift, Disturbance-free control},
abstract = {In this paper, it is shown that the problem of automatic control is, in essence, that of disturbance rejection, with the notion of disturbance generalized to symbolize the uncertainties, both internal and external to the plant. A novel, unifying concept of disturbance rejector is proposed to compliment the traditional notion of controller. The new controller–rejector pair is shown to be a powerful organizing principle in the realm of automatic control, leading to a Copernican moment where the model-centric design philosophy is replaced by the one that is control–centric in the following sense: the controller is designed for a canonical model and is fixed; the difference between the plant and the canonical model is deemed as disturbance and rejected.}
}

@book{curtain2012introduction,
  title={An introduction to infinite-dimensional linear systems theory},
  author={Curtain, Ruth F and Zwart, Hans},
  year={1995},
  publisher={New York: Springer-Verlag}
}

@book{Stable2001,
  title={Stable adaptive neural network control},
  author={S.S. Ge, C.C. Hang, T.H. Lee, and T. Zhang},
  year={2001},
  publisher={Norwell, MA: Kluwer}
}

@ARTICLE{712178,
  author={Lagaris, I.E. and Likas, A. and Fotiadis, D.I.},
  journal={IEEE Transactions on Neural Networks}, 
  title={Artificial neural networks for solving ordinary and partial differential equations}, 
  year={1998},
  volume={9},
  number={5},
  pages={987-1000},
}

@ARTICLE{7439838,
  author={Luca, Adrian and Marchiano, Régis and Chassaing, Jean-Camille},
  journal={IEEE Transactions on Ultrasonics, Ferroelectrics, and Frequency Control}, 
  title={{Numerical simulation of transit-time ultrasonic flow meters by a direct approach}}, 
  year={2016},
  volume={63},
  number={6},
  pages={886-897},
}

@ARTICLE{1083600,
  author={Klotter, K.},
  journal={Transactions of the IRE Professional Group on Circuit Theory}, 
  title={{Steady-state oscillations in nonlinear multi-loop circuits}}, 
  year={1954},
  volume={CT-1},
  number={4},
  pages={13-18},
}

@ARTICLE{4469891,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{H$_\infty$ fuzzy observer-based control for a class of nonlinear distributed parameter systems with control constraints}}, 
  year={2008},
  volume={16},
  number={2},
  pages={502-516},
}

@ARTICLE{4305296,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Systems, Man, and Cybernetics, Part B (Cybernetics)}, 
  title={{Finite-dimensional constrained fuzzy control for a class of nonlinear distributed process systems}}, 
  year={2007},
  volume={37},
  number={5},
  pages={1422-1430},
}

@INBOOK{10345830,
  author={Salon, Sheppard J. and Chari, M. V. K. and Ergene, Lale T. and Burow, David and DeBortoli, Mark},
  booktitle={Eddy Currents: Theory, Modeling, and Applications}, 
  title={{Finite Elements}}, 
  year={2024},
  volume={},
  number={},
  pages={219-253},
}

@ARTICLE{7885587,
  author={Wu, Huai-Ning and Wang, Zi-Peng},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{Observer-based H$_{\infty }$ sampled-data fuzzy control for a class of nonlinear parabolic PDE systems}}, 
  year={2018},
  volume={26},
  number={2},
  pages={454-473},
}

@INPROCEEDINGS{6314865,
  author={Wang, Jun-Wei and Wu, Huai-Ning},
  booktitle={2012 American Control Conference (ACC)}, 
  title={{Guaranteed cost distributed fuzzy control design for a class of nonlinear first-order hyperbolic PDE systems}}, 
  year={2012},
  volume={},
  number={},
  pages={4375-4380},
}

@ARTICLE{7265050,
  author={Chen, Wen-Hua and Yang, Jun and Guo, Lei and Li, Shihua},
  journal={IEEE Transactions on Industrial Electronics}, 
  title={{Disturbance-observer-based control and related methods—An overview}}, 
  year={2016},
  volume={63},
  number={2},
  pages={1083-1095},
}

@ARTICLE{10666010,
  author={Zhang, Zan and Huo, Benyan and Liu, Yanhong and Dong, Anqin and Yu, Hongnian},
  journal={IEEE/ASME Transactions on Mechatronics}, 
  title={{Active disturbance rejection control of wrist tremor suppression system with additional high-order repetitive control component}}, 
  year={2024},
  volume={1},
  pages={1-12},
  doi={10.1109/TMECH.2024.3450599}}
  
  @ARTICLE{7378469,
  author={Wu, Huai-Ning and Wang, Hong-Du and Guo, Lei},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={{Disturbance rejection fuzzy control for nonlinear parabolic PDE systems via multiple observers}}, 
  year={2016},
  volume={24},
  number={6},
  pages={1334-1348},
 }

@ARTICLE{7429802,
  author={Zhu, Huan-Yu and Wu, Huai-Ning and Wang, Jun-Wei},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems}, 
  title={H$_\infty $ disturbance attenuation for nonlinear coupled parabolic PDE–ODE systems via fuzzy-model-based control approach}, 
  year={2017},
  volume={47},
  number={8},
  pages={1814-1825},
}

@ARTICLE{8826333,
  author={Wang, Zi-Peng and Wu, Huai-Ning},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Sampled-data fuzzy control with guaranteed cost for nonlinear parabolic PDE systems via static output feedback}, 
  year={2020},
  volume={28},
  number={10},
  pages={2452-2465},
}

@ARTICLE{10547322,
  author={Zhou, Haodong and Zuo, Yi and Tong, Shaocheng},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Observer-based fuzzy event-triggered consensus fault-tolerant control for nonlinear multiagent systems under switching topologies}, 
  year={2024},
  volume={32},
  number={8},
  pages={4660-4670},
}

@ARTICLE{9330550,
  author={Qiu, Jianbin and Wang, Tong and Sun, Kangkang and Rudas, Imre J. and Gao, Huijun},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Disturbance observer-based adaptive fuzzy control for strict-feedback nonlinear systems with finite-time prescribed performance}, 
  year={2022},
  volume={30},
  number={4},
  pages={1175-1184},
}
@article{ZHANG202332,
title = {Observer-based H$_\infty $ fuzzy fault-tolerant switching control for ship course tracking with steering machine fault detection},
journal = {ISA Transactions},
volume = {140},
pages = {32-45},
year = {2023},
}

@article{ZHAO202486,
title = {Event-triggered low-computation adaptive output-feedback fuzzy tracking control of uncertain nonlinear systems},
journal = {ISA Transactions},
volume = {144},
pages = {86-95},
year = {2024},
}

@article{REN2019129,
title = {Computational bilinear optimal control for a class of one-dimensional MHD flow systems},
journal = {ISA Transactions},
volume = {85},
pages = {129-140},
year = {2019},
}

@article{WANG201975,
title = {Sampled-data control for linear time-delay distributed parameter systems},
journal = {ISA Transactions},
volume = {92},
pages = {75-83},
year = {2019},
author = {Zi-Peng Wang and Huai-Ning Wu and Xiao-Hong Wang},
}

@article{CHU2024,
title = {Self-organizing feature selection fuzzy neural network-based terminal sliding mode control for uncertain nonlinear systems},
journal = {ISA Transactions},
year = {2024},
}

@article{XU2022122,
title = {Observer-based robust fuzzy control of nonlinear networked systems with actuator saturation},
journal = {ISA Transactions},
volume = {123},
pages = {122-135},
year = {2022},
}

@article{1987The,
  title={The extended Luenberger observer for nonlinear systems},
  author={ Zeitz, M. },
  journal={Systems  \& Control Letters},
  volume={9},
  number={2},
  pages={149-156},
  year={1987},
}

@article{SEURET20132860,
title = {Wirtinger-based integral inequality: Application to time-delay systems},
journal = {Automatica},
volume = {49},
number = {9},
pages = {2860-2866},
year = {2013},
issn = {0005-1098},
}

@article{6979213,
  author={Wu, Huai-Ning and Wang, Hong-Du},
  journal={IEEE Transactions on Control of Network Systems}, 
  title={Distributed consensus observers-based {H}$_{\infty}$ control of dissipative {PDE} systems using sensor networks}, 
  year={2015},
  volume={2},
  number={2},
  pages={112-121},
}

@article{GAO2014850,
title = {On the centrality of disturbance rejection in automatic control},
journal = {ISA Transactions},
volume = {53},
number = {4},
pages = {850-857},
year = {2014},
note = {Disturbance Estimation and Mitigation},
author = {Zhiqiang Gao},
}

@article{914233,
  author={Gu, K.},
  booktitle={Proceedings of the 39th IEEE Conference on Decision and Control (Cat. No.00CH37187)}, 
  title={An integral inequality in the stability problem of time-delay systems}, 
  year={2000},
  volume={3},
  pages={2805-2810 vol.3},
}

@article{VAFAMAND2018116,
title = {Secure communication for non-ideal channel via robust TS fuzzy observer-based hyperchaotic synchronization},
journal = {Chaos, Solitons & Fractals},
volume = {112},
pages = {116-124},
year = {2018},
author = {Navid Vafamand and Shapour Khorshidi and Alireza Khayatian},
}
@article{SHIEH2008192,
title = {Nonlinear robust digital controller based on fuzzy model for homing missiles},
journal = {Chaos, Solitons \& Fractals},
volume = {38},
number = {1},
pages = {192-198},
year = {2008},
issn = {0960-0779},
author = {Cheng-Shion Shieh},
abstract = {This paper utilizes Takagi and Sugeno’s fuzzy model to approximate the nonlinear homing missile–target dynamics. On the basis of Takagi and Sugeno’s fuzzy model we construct a robust digital controller to handle the missile for intercepting the unpredictable maneuvering target. The derived stability conditions are also proposed to support the stability of the digital closed-loop systems. An example is given to demonstrate the efficiency of the proposed missile digital controller.}
}

@article{GHAFFARI2022106158,
title = {Robust H$_{\infty}$ integral controller design for regulation problem of uncertain nonlinear systems with non-zero set-point},
journal = {Communications in Nonlinear Science and Numerical Simulation},
volume = {107},
pages = {106158},
year = {2022},
issn = {1007-5704},
author = {Valiollah Ghaffari and Saleh Mobayen},
keywords = {Robust controller,  controller, Integral control, Linear matrix inequality, Uncertain nonlinear systems},
abstract = {This paper addresses a robust $H_{\infty}$ integral control scheme for a class of nonlinear uncertain systems. Hence, disturbance rejection and set-point regulation are the main goals in the proposed method, and a state-feedback control design would be employed to satisfy the mentioned aims. Then, a linear matrix inequality (LMI) based procedure would be introduced to the H∞ controller synthesis. Consequently, a matrix transformation is presented to translate the controller design issue into an LMI feasibility checking problem. Thus, the controller’s gains are numerically calculated by a solution of LMI approach. To show the applicability of the method, the results are used in a numerical example. Comparing the disturbance attenuations and transient performance in none-zero regulation problem, the outcomes verify the efficiency of the proposed technique over the other method.}
}
@article{DINESHKUMAR2024108087,
title = {Observer-based fuzzy control for fractional order PMSG wind turbine systems with adaptive quantized-mechanism},
journal = {Communications in Nonlinear Science and Numerical Simulation},
volume = {136},
pages = {108087},
year = {2024},
issn = {1007-5704},
author = {Chendrayan Dineshkumar and Jae Hoon Jeong and Young Hoon Joo},
keywords = {Adaptive controller, Fractional-order, Asymptotic stability, Observer controller, Permanent magnet synchronous generator},
abstract = {This study aims to present an observer-based fuzzy control approach for a wind turbine system (WTS) equipped with a fractional-order permanent magnet synchronous generator (PMSG) by utilizing an adaptive quantized-mechanism. To do this, firstly, the fractional order control is introduced into the nonlinear PMSG model to improve the convergence rate beyond the existing integer order control techniques. In the next step, the nonlinear PMSG model is converted into linear sub-models using Takagi–Sugeno (T–S) fuzzy models. Using a fractional order Lyapunov function, an adaptive quantization mechanism, and a linear matrix inequality (LMI), we then obtain the necessary conditions for global stabilization of the PMSG-based WTS. Finally, the method proposed in this study demonstrates its superiority and efficiency through comparison with existing methods.}
}

@article{CISSE2024107751,
title = {On state feedback control of a class of NonLinear PDE systems in finite dimension},
journal = {Communications in Nonlinear Science and Numerical Simulation},
volume = {130},
pages = {107751},
year = {2024},
issn = {1007-5704},
author = {Amadou Cissé and Mohamed Boutayeb},
keywords = {Observers, Control, Feedback, Nonlinear PDE, LMI, Discontinuous Galerkin method},
abstract = {In this note, we propose some new results on state feedback stabilization of a class of non linear PDE systems that are described by Vlasov-Poisson equations. For doing so, thanks to the Galerkin discontinuous discretization approach, we establish first an explicit state space model in finite dimension. A state feedback controller is then proposed. One of the main futures is that the asymptotic stabilization may be guaranteed under an easy tractable LMI condition. Extension to the observer based control case, in the presence of disturbances or not, was also established. We provide an LMI condition to assure convergence in the H∞ sense.}
} 



@ARTICLE{4982632,
  author={Cheng, Meng-Bi and Radisavljevic, Verica and Chang, Chung-Cheng and Lin, Chia-Fu and Su, Wu-Chung},
  journal={IEEE Transactions on Automatic Control}, 
  title={A Sampled-Data Singularly Perturbed Boundary Control for a Heat Conduction System With Noncollocated Observation}, 
  year={2009},
  volume={54},
  number={6},
  pages={1305-1310},}

@ARTICLE{6573344,
  author={Di Meglio, Florent and Vazquez, Rafael and Krstic, Miroslav},
  journal={IEEE Transactions on Automatic Control}, 
  title={Stabilization of a System of  $n+1$ Coupled First-Order Hyperbolic Linear {PDEs} With a Single Boundary Input}, 
  year={2013},
  volume={58},
  number={12},
  pages={3097-3111},}

@ARTICLE{6243175,
  author={Bribiesca Argomedo, Federico and Prieur, Christophe and Witrant, Emmanuel and Bremond, Sylvain},
  journal={IEEE Transactions on Automatic Control}, 
  title={A Strict Control Lyapunov Function for a Diffusion Equation With Time-Varying Distributed Coefficients}, 
  year={2013},
  volume={58},
  number={2},
  pages={290-303},}

@ARTICLE{8352583,
  author={He, Wei and Meng, Tingting and He, Xiuyu and Sun, Changyin},
  journal={IEEE Transactions on Cybernetics}, 
  title={Iterative Learning Control for a Flapping Wing Micro Aerial Vehicle Under Distributed Disturbances}, 
  year={2019},
  volume={49},
  number={4},
  pages={1524-1535},}

@ARTICLE{7161345,
  author={Qiu, Jianbin and Ding, Steven X. and Gao, Huijun and Yin, Shen},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Fuzzy-Model-Based Reliable Static Output Feedback {H}$_{\infty }$ Control of Nonlinear Hyperbolic {PDE} Systems}, 
  year={2016},
  volume={24},
  number={2},
  pages={388-400},}

@ARTICLE{10759746,
  author={Arbelaiz, Juncal and Bamieh, Bassam and Hosoi, Anette E. and Jadbabaie, Ali},
  journal={IEEE Transactions on Automatic Control ( Early Access )}, 
  title={Optimal estimation in spatially distributed systems: how far to share measurements from?}, 
  year={2024},
  volume={},
  number={},
  pages={1-14},
  keywords={Kalman filters;Spatiotemporal phenomena;Noise measurement;Filtering;Fourier transforms;Kernel;Particle measurements;Location awareness;Convolution;Atmospheric measurements;Distributed parameter systems;Kalman filtering;estimation;uncertain systems},
  doi={10.1109/TAC.2024.3504257}}

@ARTICLE{5406054,
  author={Demetriou, Michael A.},
  journal={IEEE Transactions on Automatic Control}, 
  title={Guidance of Mobile Actuator-Plus-Sensor Networks for Improved Control and Estimation of Distributed Parameter Systems}, 
  year={2010},
  volume={55},
  number={7},
  pages={1570-1584},
  keywords={Control systems;Parameter estimation;Distributed parameter systems;Actuators;Sensor systems;State estimation;Equations;Filters;Process control;Signal processing;Centralized filters;distributed consensus filters;distributed parameter systems;mobile actuators;mobile sensors},
}

@ARTICLE{4469891,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={H$_{\infty}$ Fuzzy Observer-Based Control for a Class of Nonlinear Distributed Parameter Systems With Control Constraints}, 
  year={2008},
  volume={16},
  number={2},
  pages={502-516},
  keywords={Fuzzy control;Fuzzy systems;Nonlinear control systems;Control systems;Linear matrix inequalities;Control design;Partial differential equations;Moment methods;Differential equations;Nonlinear dynamical systems;Bilinear matrix inequality (BMI);control constraints;distributed parameter systems;fuzzy control;Galerkin's method;H $_{\infty}$ control},
}

@inproceedings{1997Finite,
  title={Finite-Dimensional Control of Parabolic {PDE} Systems Using Approximate Inertial Manifolds},
  author={ Christofides, Panagiotis D.  and  Daoutidis, Prodromos },
  booktitle={IEEE Conference on Decision \& Control},
  pages={398-420},
  year={1997},
}

@ARTICLE{4469946,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Neural Networks}, 
  title={A {G}alerkin/Neural-Network-Based Design of Guaranteed Cost Control for Nonlinear Distributed Parameter Systems}, 
  year={2008},
  volume={19},
  number={5},
  pages={795-807},
  keywords={Distributed control;Nonlinear control systems;Control systems;Distributed parameter systems;Multi-layer neural network;Cost function;Control nonlinearities;Partial differential equations;Moment methods;Differential equations;Distributed parameter systems;Galerkin method;guaranteed cost control (GCC);linear matrix inequality (LMI);neural network;stability},
}

@ARTICLE{8706985,
  author={Yang, Tong and Sun, Ning and Chen, He and Fang, Yongchun},
  journal={IEEE Transactions on Neural Networks and Learning Systems}, 
  title={Neural Network-Based Adaptive Antiswing Control of an Underactuated Ship-Mounted Crane With Roll Motions and Input Dead Zones}, 
  year={2020},
  volume={31},
  number={3},
  pages={901-914},
  keywords={Cranes;Payloads;Task analysis;Robustness;Marine vehicles;Stability analysis;Hardware;Antiswing control;motion control;neural networks;ship-mounted cranes;underactuated systems},
}

@ARTICLE{8939337,
  author={Chai, Runqi and Tsourdos, Antonios and Savvaris, Al and Chai, Senchun and Xia, Yuanqing and Chen, C. L. Philip},
  journal={IEEE Transactions on Neural Networks and Learning Systems}, 
  title={Six-DOF Spacecraft Optimal Trajectory Planning and Real-Time Attitude Control: A Deep Neural Network-Based Approach}, 
  year={2020},
  volume={31},
  number={11},
  pages={5005-5013},
  keywords={Attitude control;Real-time systems;Trajectory optimization;Trajectory planning;Attitude control;bilevel structure;deep neural network (DNN);six-degree-of-freedom (6-DOF) hypersonic vehicle (HV);trajectory planning},
}

@INPROCEEDINGS{1176370,
  author={Fei Liu},
  booktitle={IEEE International Conference on Systems, Man and Cybernetics}, 
  title={Neural network-based control: Multiobjective design}, 
  year={2002},
  volume={5},
  number={},
  pages={6 pp. vol.5-},
  keywords={Neural networks;Design methodology;Control systems;Performance analysis;Stability;Qualifications;Approximation error;Nonlinear dynamical systems;Multi-layer neural network;Linear matrix inequalities},
}

@ARTICLE{8183423,
  author={Mao, Jun and Karimi, Hamid Reza and Xiang, Zhengrong},
  journal={IEEE Transactions on Systems, Man, and Cybernetics: Systems}, 
  title={Observer-Based Adaptive Consensus for a Class of Nonlinear Multiagent Systems}, 
  year={2019},
  volume={49},
  number={9},
  pages={1893-1900},
  keywords={Multi-agent systems;Protocols;Control systems;Observers;Neural networks;Nonlinear systems;Dynamic surface control (DSC);neural-network-based observer;nonlinear multiagent systems},
}

@ARTICLE{7563411,
  author={Zhang, Xian-Ming and Han, Qing-Long and Zhang, Bao-Lin},
  journal={IEEE Transactions on Industrial Informatics}, 
  title={An Overview and Deep Investigation on Sampled-Data-Based Event-Triggered Control and Filtering for Networked Systems}, 
  year={2017},
  volume={13},
  number={1},
  pages={4-16},
  keywords={Adaptive control;Informatics;Communication networks;Closed loop systems;Delays;State feedback;Event-triggered control (ETC);event-triggered filtering;networked systems;sampled-data-based event-triggered scheme (ETS)},
}

@article{LIU2012102,
title = {Wirtinger’s inequality and Lyapunov-based sampled-data stabilization},
journal = {Automatica},
volume = {48},
number = {1},
pages = {102-108},
year = {2012},
issn = {0005-1098},
author = {Kun Liu and Emilia Fridman},
keywords = {Sampled-data systems, Time-delay, Lyapunov–Krasovskii functional, LMI},
abstract = {Discontinuous Lyapunov functionals appeared to be very efficient for sampled-data systems (Fridman, 2010, Naghshtabrizi et al., 2008). In the present paper, new discontinuous Lyapunov functionals are introduced for sampled-data control in the presence of a constant input delay. The construction of these functionals is based on the vector extension of Wirtinger’s inequality. These functionals lead to simplified and efficient stability conditions in terms of Linear Matrix Inequalities (LMIs). The new stability analysis is applied to sampled-data state-feedback stabilization and to a novel sampled-data static output-feedback problem, where the delayed measurements are used for stabilization.}
}

@ARTICLE{10018178,
  author={Li, Qian-Qian and Wang, Zi-Peng and Huang, Tingwen and Wu, Huai-Ning and Li, Han-Xiong and Qiao, Junfei},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Fault-Tolerant Stochastic Sampled-Data Fuzzy Control for Nonlinear Delayed Parabolic {PDE} Systems}, 
  year={2023},
  volume={31},
  number={8},
  pages={2679-2693},
  keywords={Fault tolerant systems;Fault tolerance;Actuators;Stochastic processes;Fuzzy control;Mathematical models;Upper bound;Nonlinear delayed parabolic partial differential equation (PDE) system;fault-tolerant control;spatially point measurements (SPMs);stochastic sampled-data (SD) control},
}

@INPROCEEDINGS{10725799,
  author={Jada, Chakravarthi and Narukula, Anji Kumar},
  booktitle={2024 15th International Conference on Computing Communication and Networking Technologies (ICCCNT)}, 
  title={Traffic Flow Modeling and Control: A Systematic Approach}, 
  year={2024},
  volume={},
  number={},
  pages={1-6},
  keywords={Analytical models;Systematics;Flow production systems;Vehicle detection;Simulation;Computational modeling;Focusing;Traffic control;Timing;Traffic flow modeling;Signal timing;Vehicle detection;Control strategies;PID controller;Root locus controller;Intelligent traffic control;Simulation},
}

@ARTICLE{7355303,
  author={Selivanov, Anton and Fridman, Emilia},
  journal={IEEE Transactions on Automatic Control}, 
  title={Event-Triggered {H}$_{\infty}$ Control: A Switching Approach}, 
  year={2016},
  volume={61},
  number={10},
  pages={3221-3226},
  keywords={Switches;Delays;Closed loop systems;Sensors;Communication networks;Networked control systems (NCS);Zeno phenomenon},
}


@article{ZHANG2023119599,
title = {Exponential synchronization of reaction-diffusion neural networks via switched event-triggered control},
journal = {Information Sciences},
volume = {648},
pages = {119599},
year = {2023},
issn = {0020-0255},
author = {Chuan Zhang and Huai-Ning Wu and Xiang Han and Xian-Fu Zhang},
keywords = {Reaction-diffusion neural networks, Switched event-triggered control, Synchronization},
abstract = {A switched event-triggered strategy for the synchronization control of reaction-diffusion neural networks (RDNNs) is developed, and the trigger condition is constructed by utilizing spatial information in the domain. First, a waiting time with regard to the event-triggered mechanism is implemented to avoid the Zeno phenomenon, under which the synchronization error system is converted to a switching system. Then, using the Lyapunov function, the Poincare's inequality and the free weighting matrix method, a sufficient condition for the exponential synchronization of RDNNs is given. Subsequently, an event-triggered controller is designed by virtue of the linear matrix inequalities. This method is also extended to deal with the synchronization of uncertain RDNNs. Finally, simulation examples illustrate our results.}
}

@article{GAO2018156,
title = {Stabilization of nonlinear systems using event-triggered controllers with dwell times},
journal = {Information Sciences},
volume = {457-458},
pages = {156-165},
year = {2018},
issn = {0020-0255},
author = {Yong-Feng Gao and Xian Du and Yanhua Ma and Xi-Ming Sun},
keywords = {Nonlinear control systems, Event-triggering mechanism, Asymptotic stability, Dwell time},
abstract = {In this paper, the problem of event-triggered stabilization is investigated for a class of nonlinear systems. By adding different dwell times to static and dynamic event-triggering mechanisms, respectively, two event-triggered control strategies are proposed to ensure that the closed-loop system under study is asymptotically stable with the Zeno phenomenon being excluded. Barbalat’s Lemma and sufficient Lyapunov stability conditions are used to compute different dwell times. Comparative study is made and illustrated for the static and dynamic event-triggering mechanisms by a numerical example.}
}

@ARTICLE{4303247,
  author={Tabuada, Paulo},
  journal={IEEE Transactions on Automatic Control}, 
  title={Event-Triggered Real-Time Scheduling of Stabilizing Control Tasks}, 
  year={2007},
  volume={52},
  number={9},
  pages={1680-1685},
  keywords={Communication system control;Processor scheduling;Microprocessors;Scheduling algorithm;Adaptive control;Stability;Computer networks;Embedded computing;Physics computing;Feedback;Event-triggered;input-to-state stability;real-time scheduling},
}

@ARTICLE{6945785,
  author={Girard, Antoine},
  journal={IEEE Transactions on Automatic Control}, 
  title={Dynamic Triggering Mechanisms for Event-Triggered Control}, 
  year={2015},
  volume={60},
  number={7},
  pages={1992-1997},
  keywords={Closed loop systems;Lyapunov methods;Performance analysis;Asymptotic stability;Stability analysis;Linear systems;Event-triggered control;real-time control systems;input-to-state stability},
}

@ARTICLE{9551964,
  author={Zhu, Jianfeng},
  journal={IEEE Access}, 
  title={Sampled-Data Control of Distributed Parameter Systems via an Event-Based Communication Scheme}, 
  year={2021},
  volume={9},
  number={},
  pages={139565-139575},
  keywords={Markov processes;Method of moments;Eigenvalues and eigenfunctions;Artificial neural networks;Adaptive systems;Nonhomogeneous media;Switches;Distributed parameter systems;Markov jump parameters;Galerkin method;neural model;adaptive event-triggered networked control;almost surely exponential stability},
}

@article{BASHEER20003,
title = {Artificial neural networks: fundamentals, computing, design, and application},
journal = {Journal of Microbiological Methods},
volume = {43},
number = {1},
pages = {3-31},
year = {2000},
note = {Neural Computting in Micrbiology},
issn = {0167-7012},
author = {I.A Basheer and M Hajmeer},
keywords = {Artificial neural networks, Backpropagation, Growth curves, History, Modeling, },
abstract = {Artificial neural networks (ANNs) are relatively new computational tools that have found extensive utilization in solving many complex real-world problems. The attractiveness of ANNs comes from their remarkable information processing characteristics pertinent mainly to nonlinearity, high parallelism, fault and noise tolerance, and learning and generalization capabilities. This paper aims to familiarize the reader with ANN-based computing (neurocomputing) and to serve as a useful companion practical guide and toolkit for the ANNs modeler along the course of ANN project development. The history of the evolution of neurocomputing and its relation to the field of neurobiology is briefly discussed. ANNs are compared to both expert systems and statistical regression and their advantages and limitations are outlined. A bird’s eye review of the various types of ANNs and the related learning rules is presented, with special emphasis on backpropagation (BP) ANNs theory and design. A generalized methodology for developing successful ANNs projects from conceptualization, to design, to implementation, is described. The most common problems that BPANNs developers face during training are summarized in conjunction with possible causes and remedies. Finally, as a practical application, BPANNs were used to model the microbial growth curves of S. flexneri. The developed model was reasonably accurate in simulating both training and test time-dependent growth curves as affected by temperature and pH.}
}

@article{SONG2025125730,
title = {Pulse transfer learning: Multi-area river ammonia nitrogen prediction with limited data},
journal = {Expert Systems with Applications},
volume = {263},
pages = {125730},
year = {2025},
issn = {0957-4174},
author = {Zichen Song and Boying Nie and Sitan Huang},
keywords = {Ammonia nitrogen (NH N), LSTM, SNN-LSTM, GRU-N-beats, DeepTCN-GRU, Multi-head attention(MHA), EWC},
abstract = {Accurately predicting ammonia nitrogen content in irrigation water is essential for evaluating water quality, especially in ensuring the safety of agricultural water. However, most existing studies rely on traditional models such as Back Propagation (BP) neural networks, Support Vector Regression (SVR), Recurrent Neural Networks (RNN), and Long Short-Term Memory (LSTM) models within Artificial Neural Networks (ANN), along with newly proposed deep learning models like DeepTCN-GRU and GRU-N-Beats. These models, however, often focus on single monitoring points, limiting their practical applicability. To better accommodate temporal dynamic data, we combine the existing Long Short-Term Memory (LSTM) model, which has demonstrated strong performance in handling time series datasets, with the third-generation neural network model, Spiking Neural Network (SNN). This integration leads to the development of a more temporally-driven model: SNN-LSTM (Spiking Neural Network-Long Short-Term Memory). Additionally, the multi-head attention mechanism enhances the model’s ability to process multivariate time series data. Models like BP, SVR, RNN, LSTM, CNN-LSTM, DeepTCN-GRU, and GRU-N-Beats were trained and tested on water quality data from Huangshui River Bridge, Xigu District, Lanzhou. Comparing the MAE, R-Squared, and RMSE of predictions shows that the SNN-LSTM with multi-head attention significantly outperforms other models. The Elastic Weight Consolidation (EWC) method was used to integrate spatial and temporal features, enhancing model stability across regions. Using data from eight monitoring sites in Gansu Province, the EWC-enhanced SNN-LSTM-MT model was evaluated. Results based on MAE and RMSE showed improved generalization and reliability in predictions across different regions.}
}

@article{LI202591,
title = {Intelligence algorithm for the treatment of gastrointestinal diseases based on immune monitoring and neuroscience: A revolutionary tool for translational medicine},
journal = {Alexandria Engineering Journal},
volume = {113},
pages = {91-137},
year = {2025},
issn = {1110-0168},
author = {Liangyu Li and Xuewen Qin and Guangwei Wang and Siyi Li and Xudong Li and Lizhong Guo and Javier Santos and Ana María Gonzalez-Castro and Yanyang Tu and Yi Qin},
keywords = {Cancer dissection, Cancer prognosis, Computational biology, Gastrointestinal oncology, Tumor},
abstract = {The research team has developed an information system based on clinical blood cell analysis and designed and implemented highly innovative algorithms. A neural network model was created based on these feature data of the blood cell population. Artificial intelligence algorithms can label susceptible populations for digestive tract cancer with an accuracy rate of over 80 %. A multi universe optimized BP neural network model was implemented based on TCGA data of common immune antigens in clinical laboratories. The working mechanism of this model is to assign values to the parameters of the BP neural network by using the process of searching for the best fitness in multiple universes. This model can predict the five-year survival rate of patients based on immunohistochemical data. Based on these data, an AI algorithm was used to develop a clinical prognostic model with an accuracy rate of over 99 %. The research team used single-cell sequencing data to locate cell subtypes in the features of immunohistochemical data, providing a biological basis for artificial intelligence models. The research team explored the potential biological mechanisms of cancer progression and occurrence based on gastrointestinal neuroendocrine products, and these algorithms have contributed to the prediction of cancer survival and incidence,team invented a simple and efficient algorithm.}
}


@ARTICLE{4907226,
  author={Ding, Zhengtao},
  journal={IEEE Transactions on Automatic Control}, 
  title={Global Output Feedback Stabilization of Nonlinear Systems With Nonlinearity of Unmeasured States}, 
  year={2009},
  volume={54},
  number={5},
  pages={1117-1122},
  keywords={Output feedback;Nonlinear systems;Control design;Nonlinear dynamical systems;Observers;State estimation;Control systems;Asymptotic stability;State feedback;Linear systems;Backstepping;nonlinear systems;observer;output feedback;stabilization;unmeasured states},
}

@ARTICLE{10398483,
  author={Xiao, Wen-Xun and Jiang, Guang-Rui and Mao, Jian-Kun and Xie, Fan and Zhang, Bo and Qiu, Dong-Yuan and Chen, Yan-Feng},
  journal={IEEE Transactions on Circuits and Systems II: Express Briefs}, 
  title={Adaptive Logarithmic State Feedback Control With Quasi One-Switching-Cycle Response Characteristic for Three-Phase Inverter}, 
  year={2024},
  volume={71},
  number={6},
  pages={3046-3050},
  keywords={Inverters;State feedback;Mathematical models;Control systems;Closed loop systems;Switches;Adaptive systems;Adaptive logarithmic state feedback control;three-phase inverter;one switching cycle},
}

@ARTICLE{8620233,
  author={Wen, Guoxing and Chen, C. L. Philip and Ge, Shuzhi Sam and Yang, Hongli and Liu, Xiaoguang},
  journal={IEEE Transactions on Industrial Informatics}, 
  title={Optimized Adaptive Nonlinear Tracking Control Using Actor–Critic Reinforcement Learning Strategy}, 
  year={2019},
  volume={15},
  number={9},
  pages={4969-4977},
  keywords={Artificial neural networks;Optimal control;Trajectory;Performance analysis;Nonlinear dynamical systems;Lyapunov function;neural networks (NNs);nonlinear systems;optimized tracking control;reinforcement learning (RL) of actor–critic architecture},
}

@ARTICLE{809035,
  author={Ge, S.S. and Hang, C.C. and Tao Zhang},
  journal={IEEE Transactions on Systems, Man, and Cybernetics, Part B (Cybernetics)}, 
  title={Adaptive neural network control of nonlinear systems by state and output feedback}, 
  year={1999},
  volume={29},
  number={6},
  pages={818-828},
  keywords={Adaptive systems;Programmable control;Adaptive control;Neural networks;Nonlinear control systems;Control systems;Nonlinear systems;Output feedback;State feedback;Neurofeedback},
}

@article{2009Bivariate,
  title={Bivariate time-periodic Fokker-Planck model for freeway traffic},
  author={ Lenz, F.  and  Herde, D.  and  Riegert, A.  and  Kantz, H. },
  journal={The European Physical Journal B: Condensed Matter and Complex Systems},
  volume={72},
  pages={467-472},
  year={2009},
}

@ARTICLE{Fokker2010,
  author={Michael Herty,  and Lorenzo Pareschi},
  journal={Kinetic and Related Models}, 
  title={Fokker-Planck asymptotics for traffic flow models}, 
  year={2010},
  volume={3},
  number={1},
  pages={165-179},
}

@ARTICLE{10579772,
  author={Liu, Yaqiang and Zhang, Weili and Wang, Jun-Wei and Liu, Yanhong and Peng, Jinzhu},
  journal={IEEE Transactions on Automation Science and Engineering ( Early Access )}, 
  title={Event-Triggered Feedback Control for Nonlinear Parabolic Distributed Parameter Systems With Time-Varying Delays}, 
  year={2024},
  volume={},
  number={},
  pages={1-14},
  doi={10.1109/TASE.2024.3418489}}

@ARTICLE{6104367,
  author={Polyakov, Andrey},
  journal={IEEE Transactions on Automatic Control}, 
  title={Nonlinear Feedback Design for Fixed-Time Stabilization of Linear Control Systems}, 
  year={2012},
  volume={57},
  number={8},
  pages={2106-2110},}

@ARTICLE{6310015,
  author={Heemels, W. P. M. H. and Donkers, M. C. F. and Teel, Andrew R.},
  journal={IEEE Transactions on Automatic Control}, 
  title={Periodic Event-Triggered Control for Linear Systems}, 
  year={2013},
  volume={58},
  number={4},
  pages={847-861},
  keywords={Stability analysis;Lyapunov methods;Symmetric matrices;Context;Linear systems;Actuators;Control systems;digital control;event-triggered control;linear feedback;networked control systems},
  doi={10.1109/TAC.2012.2220443}}

@ARTICLE{7355303,
  author={Selivanov, Anton and Fridman, Emilia},
  journal={IEEE Transactions on Automatic Control}, 
  title={Event-Triggered $H_{\infty}$ Control: A Switching Approach}, 
  year={2016},
  volume={61},
  number={10},
  pages={3221-3226},
  keywords={Switches;Delays;Closed loop systems;Sensors;Communication networks;Networked control systems (NCS);Zeno phenomenon},
  doi={10.1109/TAC.2015.2508286}}

@ARTICLE{9873976,
  author={Wang, Jun-Wei and Zhang, Jin-Feng and Wu, Huai-Ning},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Boundary Fuzzy Output Tracking Control of Nonlinear Parabolic Infinite-Dimensional Dynamic Systems: Application to Cooling Process in Hot Strip Mills}, 
  year={2023},
  volume={31},
  number={5},
  pages={1460-1473},
  keywords={Mathematical models;Output feedback;Fuzzy control;Strips;Process control;Integral equations;Cooling;Boundary control;infinite-dimensional dynamic systems;observer-based feedback control;output tracking control (OTC);Takagi–Sugeno (T–S) fuzzy partial differential equation (PDE) model},
  doi={10.1109/TFUZZ.2022.3203524}}

@ARTICLE{4469891,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={H$_{\infty}$ Fuzzy Observer-Based Control for a Class of Nonlinear Distributed Parameter Systems With Control Constraints}, 
  year={2008},
  volume={16},
  number={2},
  pages={502-516},
  keywords={Fuzzy control;Fuzzy systems;Nonlinear control systems;Control systems;Linear matrix inequalities;Control design;Partial differential equations;Moment methods;Differential equations;Nonlinear dynamical systems;Bilinear matrix inequality (BMI);control constraints;distributed parameter systems;fuzzy control;Galerkin's method;H $_{\infty}$ control},
  doi={10.1109/TFUZZ.2007.896351}}

@ARTICLE{6979213,
  author={Wu, Huai-Ning and Wang, Hong-Du},
  journal={IEEE Transactions on Control of Network Systems}, 
  title={Distributed Consensus Observers-Based  {H}$_{\infty}$ Control of Dissipative {PDE} Systems Using Sensor Networks}, 
  year={2015},
  volume={2},
  number={2},
  pages={112-121},
  keywords={Tin;Observers;Control design;Vectors;Eigenvalues and eigenfunctions;Topology;Spatially distributed processes;Partial differential equation;Bilinear matrix inequality;Bilinear matrix inequality (BMI);distributed consensus observers;$H_{\infty}$ control;partial differential equation (PDE);sensor networks (SNs);spatially distributed processes},
  doi={10.1109/TCNS.2014.2378874}}

@ARTICLE{9234521,
  author={Koch, Stefan and Kleindienst, Martin and Moreno, Jaime A. and Horn, Martin},
  journal={IEEE Transactions on Control Systems Technology}, 
  title={Sliding Mode Control of a Distributed-Parameter Wafer Spin Clean Process}, 
  year={2021},
  volume={29},
  number={5},
  pages={2271-2278},
  keywords={Mathematical model;Heat transfer;Semiconductor device modeling;Process control;Sliding mode control;Infinite-dimensional systems;process control;silicon wafer fabrication;sliding mode control;spin clean process},
  doi={10.1109/TCST.2020.3028936}}

@ARTICLE{9873976,
  author={Wang, Jun-Wei and Zhang, Jin-Feng and Wu, Huai-Ning},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={Boundary Fuzzy Output Tracking Control of Nonlinear Parabolic Infinite-Dimensional Dynamic Systems: Application to Cooling Process in Hot Strip Mills}, 
  year={2023},
  volume={31},
  number={5},
  pages={1460-1473},
  keywords={Mathematical models;Output feedback;Fuzzy control;Strips;Process control;Integral equations;Cooling;Boundary control;infinite-dimensional dynamic systems;observer-based feedback control;output tracking control (OTC);Takagi–Sugeno (T–S) fuzzy partial differential equation (PDE) model},
  doi={10.1109/TFUZZ.2022.3203524}}

@ARTICLE{4469891,
  author={Wu, Huai-Ning and Li, Han-Xiong},
  journal={IEEE Transactions on Fuzzy Systems}, 
  title={H$_{\infty}$ Fuzzy Observer-Based Control for a Class of Nonlinear Distributed Parameter Systems With Control Constraints}, 
  year={2008},
  volume={16},
  number={2},
  pages={502-516},
  keywords={Fuzzy control;Fuzzy systems;Nonlinear control systems;Control systems;Linear matrix inequalities;Control design;Partial differential equations;Moment methods;Differential equations;Nonlinear dynamical systems;Bilinear matrix inequality (BMI);control constraints;distributed parameter systems;fuzzy control;Galerkin's method;H $_{\infty}$ control},
  doi={10.1109/TFUZZ.2007.896351}}

@article{SELIVANOV2016344,
title = {Distributed event-triggered control of diffusion semilinear {PDEs}},
journal = {Automatica},
volume = {68},
pages = {344-351},
year = {2016},
author = {Anton Selivanov and Emilia Fridman},
}

@article{https://doi.org/10.1002/rnc.1799,
author = {Ghantasala, Sathyendra and El-Farra, Nael H.},
title = {Active fault-tolerant control of sampled-data nonlinear distributed parameter systems},
journal = {International Journal of Robust and Nonlinear Control},
volume = {22},
number = {1},
pages = {24-42},
year = {2012}
}

@ARTICLE{6068223,
  author={Dimarogonas, Dimos V. and Frazzoli, Emilio and Johansson, Karl H.},
  journal={IEEE Transactions on Automatic Control}, 
  title={Distributed Event-Triggered Control for Multi-Agent Systems}, 
  year={2012},
  volume={57},
  number={5},
  pages={1291-1297},
  keywords={Delay;Measurement errors;Multiagent systems;Laplace equations;Vectors;Control design;Convergence;Self-triggered;state error},
  doi={10.1109/TAC.2011.2174666}}

@ARTICLE{6257423,
  author={Garcia, Eloy and Antsaklis, Panos J.},
  journal={IEEE Transactions on Automatic Control}, 
  title={Model-Based Event-Triggered Control for Systems With Quantization and Time-Varying Network Delays}, 
  year={2013},
  volume={58},
  number={2},
  pages={422-434},
  keywords={Quantization;Uncertainty;Delay;Control systems;Computational modeling;Stability analysis;Asymptotic stability;Delay systems;event-triggering;networked control systems;quantization},
  doi={10.1109/TAC.2012.2211411}}

@ARTICLE{2018IET,
  author={Ya-Qiang Liu, Jun-Wei Wang, Chang-Yin Sun},
  journal={IET Control Theory \& Applications}, 
  title={Observer-based output feedback compensator design for linear parabolic {PDEs} with local piecewise control and pointwise observation in space}, 
  year={2018},
  volume={12},
  number={13},
  pages={1812-1821},
}

@article{doi:10.1137/23M1556836,
author = {Chen, Qiaoling and Zheng, Jun and Zhu, Guchuan},
title = {Backstepping Control of a Class of Space-Time-Varying Linear Parabolic {PDEs} via Time Invariant Kernel Functions},
journal = {SIAM Journal on Control and Optimization},
volume = {62},
number = {6},
pages = {2992-3018},
year = {2024},
}

@ARTICLE{4303247,
  author={Tabuada, Paulo},
  journal={IEEE Transactions on Automatic Control}, 
  title={Event-Triggered Real-Time Scheduling of Stabilizing Control Tasks}, 
  year={2007},
  volume={52},
  number={9},
  pages={1680-1685},
  keywords={Communication system control;Processor scheduling;Microprocessors;Scheduling algorithm;Adaptive control;Stability;Computer networks;Embedded computing;Physics computing;Feedback;Event-triggered;input-to-state stability;real-time scheduling},
  doi={10.1109/TAC.2007.904277}}

@ARTICLE{9619762,
  author={Chen, Ning and Li, Binyan and Luo, Biao and Gui, Weihua and Yang, Chunhua},
  journal={IEEE Transactions on Cybernetics}, 
  title={Event-Triggered Optimal Control for Temperature Field of Roller Kiln Based on Adaptive Dynamic Programming}, 
  year={2023},
  volume={53},
  number={5},
  pages={2805-2817},
  keywords={Temperature control;Kilns;Dynamic programming;Cathodes;Optimal control;Upper bound;Temperature distribution;Adaptive dynamic programming (ADP);event-triggered optimal control (ETOC);neural networks (NNs);partial differential equations (PDEs);temperature field},
  doi={10.1109/TCYB.2021.3121409}}

